Towards Few-Shot Adaptation of Foundation Models via Multitask Finetuning

Foundation models have emerged as a powerful tool for many AI problems. Despite the tremendous success of foundation models, effective adaptation to new tasks, particularly those with limited labels, remains an open question and lacks theoretical understanding. An emerging solution with recent success in vision and NLP involves finetuning a foundation model on a selection of relevant tasks, before its adaptation to a target task with limited labeled samples. In this paper, we study the theoretical justification of this multitask finetuning approach. Our theoretical analysis reveals that with a diverse set of related tasks, this multitask finetuning leads to reduced error in the target task, in comparison to directly adapting the same pretrained model. We quantify the relationship between finetuning tasks and target tasks by diversity and consistency metrics, and further propose a practical task selection algorithm. We substantiate our theoretical claims with extensive empirical evidence. Further, we present results affirming our task selection algorithm adeptly chooses related finetuning tasks, providing advantages to the model performance on target tasks. We believe our study shed new light on the effective adaptation of foundation models to new tasks that lack abundant labels. Our code is available at https://github.com/OliverXUZY/Foudation-Model_Multitask.

==> notes.txt <==
#####
TODO:

Deadline: 6:59AM CDT on September 29 (Fri)



Please also address all remaining comments in Sec 3 and 4

Yin's notes
* Maybe move some of the NLP experiments to the main paper. We have been talking about LLMs in the intro without showing results on NLP in the main paper. At least, we can highlight some of the results in the opening of Sec 4.
-- Downplay the NLP part in the intro (done)
-- Add a paragraph in the appendix to describe the difference in task selection for NLP experiments


Polish:
4. Update abs and introduction, Sec 4.4, Sec 5 (Yin/Yingyu/Zhuoyan). Yin: I've revised abs / intro / related work.
6. Polish appendix (Zhenmei/Zhuoyan/Jenny). Zhuoyan: I went through the appendix
9. Experiments: Sec 4.2 task selection, Sec 4.3 figure (b)(c) duplicate (Zhenmei/Zhuoyan/Jenny)
10. Polish Sec 3.2 selection paragraph (Zhenmei/Jenny). 


Done:
* Some of the reference formatting has minior issues. A fix would be nice. 

* I noticed that ICLR papers follow a different citation format (by author names instead of numbers). While this is probably less critical for paper review, we will eventually have to switch to their format.

* The appendix is now difficult to navigate. Can we provide a table of content at the begining? We already have those pointers in the opening text.

* Can we improve the readability of Sec 3? E.g., boxes around the theorem for highlighting them, optimizing the layout.

1. Finish linear diversity and merge the new linear case to the main body. (Zhenmei)
14. Update Figure 1 (Zhenmei)
3. Finish Broder impact and limitation. (Zhenmei)
2. Merge rebuttal to limitation or Experiments section or related work or introduction and so on (Zhuoyan). 
5. Write a related work paragraph summary in the main body (Zhenmei). 
7. Update \theta in the appendix (Zhuoyan)
8. Finish table 2 (Zhuoyan)
11. Put a selection of DomainNet into the appendix (Zhuoyan)    
12. Add more links, e.g., beginning of Section 4.1 (Zhuoyan) 
13. Figure 2 add (a) caption (Zhuoyan)
8. Change title
15. Check Lemma D.7 (Zhenmei)
7. check the citation citec or citep.
17. Add more connection links, compare with MJ (Zhenmei)
16. Add more related work references (Zhenmei)
